Anticipate and Learn: Unleashing Idle-Time Compute in Proactive Agents

While AI agents demonstrate remarkable capabilities in reasoning and tool use, they remain fundamentally reactive: they compute responses only after explicit user prompts. This paradigm ignores a critical opportunity: the idle time between interactions is largely wasted, leaving agents unable to prepare for future user needs. To bridge this gap, we introduce ProAct, a proactive agent architecture that leverages idle-time compute to anticipate and fulfill likely upcoming user needs. By analyzing evolving dialogue history together with persistent memory, ProAct predicts upcoming needs and iteratively acquires information, allowing the agent to resolve knowledge gaps and prepare evidence before the user initiates a query. To rigorously evaluate proactive capabilities, we also introduce ProActEval, a comprehensive benchmark comprising 200 scenarios across 40 domains, featuring predictable need chains and diverse user cognitive profiles. Empirical results demonstrate significant advantages over reactive baselines. ProAct accelerates task completion by reducing required turns by 14.8%, decreases user effort by 11.7%, and cuts hallucination rates by 28.1% on ProActEval. Furthermore, MemBench evaluations confirm that ProAct achieves state-of-the-art reflective accuracy, underscoring its sustained and robust performance.

==> figures/convergence_mhc.dat <==
turn c1_mean c1_lo c1_hi c2_mean c2_lo c2_hi
1 0.1896 0.0994 0.2797 0.1846 0.1041 0.2651
2 0.3415 0.2207 0.4623 0.3575 0.2505 0.4645
3 0.4802 0.3268 0.6336 0.5085 0.3667 0.6503
4 0.5969 0.4157 0.7782 0.6366 0.4837 0.7895
5 0.6972 0.5020 0.8924 0.7465 0.5901 0.9029
6 0.7854 0.5859 0.9849 0.8412 0.6918 0.9906
7 0.8527 0.6585 1.0469 0.9145 0.7863 1.0428
8 0.8929 0.7189 1.0669 0.9506 0.8373 1.0638
9 0.9183 0.7583 1.0783 0.9691 0.8724 1.0657
10 0.9358 0.7861 1.0855 0.9823 0.8989 1.0658


==> figures/convergence_tc.dat <==
turn c1_mean c1_lo c1_hi c2_mean c2_lo c2_hi
1 0.1397 0.0779 0.2015 0.1368 0.0816 0.1921
2 0.2578 0.1757 0.3398 0.2728 0.1957 0.3499
3 0.3703 0.2626 0.4780 0.3958 0.2941 0.4976
4 0.4720 0.3352 0.6087 0.5109 0.3960 0.6257
5 0.5702 0.4116 0.7287 0.6205 0.4952 0.7457
6 0.6670 0.4802 0.8538 0.7304 0.5870 0.8738
7 0.7502 0.5526 0.9479 0.8254 0.6759 0.9750
8 0.8166 0.6172 1.0161 0.8930 0.7503 1.0358
9 0.8568 0.6662 1.0473 0.9365 0.8126 1.0605
10 0.8885 0.7074 1.0695 0.9630 0.8576 1.0684

